A First Look at CRIRES+: Performance Assessment and Exoplanet Spectroscopy

High-resolution spectroscopy has proven to be a powerful avenue for atmospheric remote sensing of exoplanets. Recently, ESO commissioned the CRIRES+ high-resolution infrared spectrograph at VLT. CRIRES+ is a cross-dispersed spectrograph with high throughput and wide wavelength coverage across the near-infrared (0.95-5.3 $\mu$m), designed to be particularly suited for atmospheric characterisation of exoplanets. In this work, we report early insights into the performance of CRIRES+ for exoplanet spectroscopy and conduct a detailed assessment of the data reduction procedure. Because of the novelty of the instrument, we perform two independent data reduction strategies, using the official CR2RES pipeline and our new custom-built ExoRES pipeline. Using science verification observations we find that the spectral resolving power of CRIRES+ can reach $R \gtrsim 100,000$ for optimal observing conditions. Similarly, we find the signal-to-noise ratio (S/N) to be consistent with expected and empirical estimates for the observations considered. As a case study, we perform the first application of CRIRES+ to the atmospheric characterisation of an exoplanet - the ultra-hot Jupiter MASCARA-1 b. We detect CO and H$_2$O in the atmosphere of MASCARA-1 b at a S/N of 12.9 and 5.3, respectively, and a temperature inversion revealed through the CO and H$_2$O emission lines, the first for an exoplanet. We find a combined S/N of 13.8 for CO and H$_2$O together, with a preference for lower H$_2$O abundance compared to CO. Our findings demonstrate the scientific potential of CRIRES+ and highlight the excellent opportunity for high-resolution atmospheric spectroscopy of diverse exoplanets.

==> Response.txt <==
Reviewer:
This paper by Holmberg & Madhusudhan is a first look at the performance of the newly commissioned CRIRES+ instrument, a comparison of a new pipeline with the CRIRES+ official pipeline in derived resolution and signal to noise, and an application of the pipeline to the Mascara-1 system to enable detection of CO and H2O in the atmosphere of Mascara 1b using the cross-correlation technique.
While these pipelines do not yet account for important effects (non-linearity etc.) they are clearly now at the point of being able to test the performance of CRIRES+ and accomplish new science. This paper serves an important role in comparing the performance of these pipelines, as well as presenting early science from CRIRES+. Such intercomparison of analysis and pipelines can help drive improvements I recommend publication. Some points for the authors to address and consider are below.

Response: We thank the reviewer for their very valuable feedback. We have now addressed all the reviewer's comments in the revised manuscript. We list our responses to each of the comments below. We have made some further minor edits for clarity. All changes in the text are marked in bold font.

In addition to the reviewers suggestions we have also made a few other improvements in the manuscript, but with no significant change to our results or conclusions. These updates are listed below our responses. 


Comment 1: Abstract
Similarly, we find the SN to approach the photon noise limit -- consider rewording to make this more clear.

Response: We have now reworded this to make it clearer. 

Comment 2: Introduction
Line 28: in hot Jupiter -- in the hot Jupiter
Line 35: Make clear that this means resolving the liens from all being blended together
Line 86-99: Will be good to cite references for these important details.

Response: We have now made the suggested edits. 

Comment 3: Observations
Since none of the program PIs of the CRIRES science verification targets used in this paper are co-authors of this paper, it will be useful to explicitly address how the authors have access to this data. Presumably, this science verification data is public? But is important to explicitly state this.

Response: We now explicitly state this at the beginning of this section (Section 2). 

Comment 4: Lines 275-278: The Fabry Perot lines are evenly spaced in frequency? Explicitly state.

Response: This is now stated explicitly. 

Comment 5: Line 754: if we refine the continuum or not- reword to make clearer.

Response: We agree that the sentence was confusing. We have now removed it as it was not necessary. 

Additional updates:
-----------------------

1. We have slightly updated our pipeline and model and reran our cross-correlation analysis in section 5.5. The results and conclusions remain unchanged overall, with only minor changes in the detection significance (12.7 to 12.9 for CO, 5.2 to 5.3 for H2O, and 13.4 to 13.8 for both together). We have revised the numbers and figures in section 5.3 and 5.5 accordingly.

2. We have revised the discussion about S/N in section 3.4 and updated Figure 7. In Fig. 7, we have removed the comparison with the S/N obtained with the ESO CR2RES pipeline in order to focus on the empirical S/N. This is because we realised during the revision that the CR2RES pipeline has been updated and the previous figure may not be an accurate comparison if that pipeline is still under development. We have contacted ESO to confirm some aspects of the S/N estimates from that pipeline but have not yet heard back. 

3. We have now merged the relevant parts of figure 10 and 11 into one figure. We realised that the low-resolution spectrum in the original figure 10 was not relevant to the present work. Therefore, we removed it and moved the P-T profile to figure 11 (new figure 10).

4. In section 3.2.1, we previously made a comment that the method use to estimate
and subtract readout artifacts in ExoRES was not available in the CR2RES pipeline. However, this functionality have been implemented in the newest version of the CR2RES pipeline. We thus added a footnote saying this. 

5. We revised section 4.2 to make it more clear how the data reduction influences the spectral resolution. This included updating figure 9 to include more resolution estimates of the spectra from the MASCARA-1 b observations. Because of this additional information, we decided to remove the resolution estimates for LTT 9779 b in the previous version which are somewhat redundant and provide less information than the new figure 9. 

6. In order for a fair and consistent S/N and resolution comparison among the targets, Table 3 now includes all metrics from the same pipeline, ExoRES. Previously the table showed S/N from the ExoRES pipeline but resolution from the CR2RES pipeline.  

----------------------------
